Collapsing Maps and Quasi-Isometries

We introduce a generalization of the b-metric we call a (b,c)-metric. We show that if $X$ is a $(b,c)$-metric space and $\psi: X \longrightarrow Y$ is a quasi-isometry then $Y$ is $(b,c)$-metrizable. We also define a particular kind of collapsing map that can be applied to an arbitrary $(b,c)$-metric space. We define a distance function on the image of this collapsing map and with this prove that the collapsing map is a quasi-isometry.

==> 2_1.tikz <==
\usepackage{pgfplots}
\pgfplotsset{compat=1.12}
\begin{document}
  \begin{tikzpicture}
    \begin{axis}[
     ticks=none,
     axis line style={draw=none},
     ]
      \draw[fill=black!10!white, draw=none] (0,-1.5)--(6*pi,-1.5)--(6*pi,1.5)--(0,1.5)--cycle;
      \addplot[domain=0:6*pi,samples=200,black]{sin(deg(x))}; node[pos=0.6]{};%
      \addplot[domain=pi:5*pi,samples=200,black,style=ultra thick]{sin(deg(x))}; node[pos=0.6]{};%
      \addplot[domain=0:6*pi,samples=200,black]{1.5};
      \addplot[domain=0:6*pi,samples=200,black]{-1.5};
      \draw [blue, fill] (pi,0) circle (2pt) node [above right] {$\alpha$};
      \draw [blue, fill] (5*pi,0) circle (2pt) node [above right] {$\beta$};
      \draw [black, fill] (6*pi,0) circle (0pt) node [below left] {$T$};
      \draw [black, fill] (2.7*pi,sin(deg(2.7*pi) circle (0pt) node [right] {$l_2$};
      \draw [blue, fill] (2.6*pi,0) circle (0pt) node [below left] {$l_1$};

      \addplot[domain=pi:5*pi,samples=200,blue]{0};
      \end{axis}
  \end{tikzpicture}
\end{document}
